SWE-EVO: Benchmarking Coding Agents in Long-Horizon Software Evolution Scenarios

Existing benchmarks for AI coding agents focus on isolated, single-issue tasks such as fixing a bug or adding a small feature. However, real-world software engineering is a long-horizon endeavor: developers interpret high-level requirements, coordinate changes across many files, and evolve codebases over multiple iterations while preserving functionality. We introduce SWE-EVO, a benchmark for this long-horizon software evolution challenge. Constructed from release notes of seven mature open-source Python projects, SWE-EVO comprises 48 tasks requiring multi-step modifications spanning an average of 21 files, validated against test suites averaging 874 tests per instance. Experiments reveal a striking capability gap: GPT-5.4 with OpenHands achieves only 25% on SWE-EVO versus 72.80% achieved by GPT-5.2 on SWE-Bench Verified, showing that current agents struggle with sustained, multi-file reasoning. We also propose Fix Rate, a metric capturing partial progress on these complex, long-horizon tasks.

==> per-repo-f2p-p2p-SWE-EVO_-_Sheet1.csv <==
,,,,,,
,,,,,,
,,,,,,
,,,openhands,,swe-agent,
,,,FAIL-TO-PASS rate,PASS-TO-PASS rate,FAIL-TO-PASS rate,PASS-TO-PASS rate
,,gpt-5-08-07,65.68,34.32,59.95,37.97
,,gpt-5-mini-08-07,64.15,23.35,76.27,21.65
,,gpt-5-nano-08-07,58.59,8.07,90.58,7.34
,,o3-2025-04-16,85.20,8.55,82.11,15.81
,,gpt-4.1,82.85,4.65,71.67,24.16
,,gpt-4o,87.20,10.89,81.62,16.30
,,gpt-oss-120b,95.83,4.17,86.91,11.00
,,deepseek-r1,77.32,22.68,83.23,14.69
,,glm-4p5,68.64,29.28,62.57,35.35
,,qwen3-coder-480b,68.54,29.38,62.97,32.86
,,kimi-k2-instruct,71.45,28.55,67.52,30.39
,,,,,,
,,,,,,
,,,,,,
,,,,,,
,,,openhands,,swe-agent,
,,,resolved-rate,fix-rate,resolved-rate,fix-rate
,,dvc,4.36,6.69,8.72,5.63
,,pydantic,0,0,0.01,0
,,scikit-learn,0.19,0.19,0,0
,,conan,0.38,0.38,0.31,0.21
,,requests,2.65,2.46,3.12,2.92
,,modin,1.23,1.14,1.04,1.04
,,dask,2.68,1.14,2.57,0.83
